Federated Learning in the Wild: A Comparative Study for Cybersecurity under Non-IID and Unbalanced Settings

Machine Learning (ML) techniques have shown strong potential for network traffic analysis; however, their effectiveness depends on access to representative, up-to-date datasets, which is limited in cybersecurity due to privacy and data-sharing restrictions. To address this challenge, Federated Learning (FL) has recently emerged as a novel paradigm that enables collaborative training of ML models across multiple clients while ensuring that sensitive data remains local. Nevertheless, Federated Averaging (FedAvg), the canonical FL algorithm, has shown poor convergence in heterogeneous environments characterised by non-independent and identically distributed (i.i.d.) data distributions and unbalanced dataset sizes across clients, conditions frequently observed in cybersecurity contexts. To overcome these challenges, several alternative FL algorithms have been developed, yet their applicability to network intrusion detection remains insufficiently explored. This study systematically evaluates a range of FL algorithms in the context of network intrusion detection for DDoS attacks. Using a dataset of recent network attacks, the evaluation considers detection performance, training time, and communication overhead under non-i.i.d. settings, providing practical insights into the selection of FL solutions for network intrusion detection.

==> results_data/aggregation_global.dat <==
Method,WebDDoS,LDAP,Portmap,DNS,UDPLag,NTP,SNMP,SSDP,Syn,TFTP,UDP,NetBIOS,MSSQL,LOIC,HOIC
DAFL,0.76577,0.75791,0.86175,0.97091,0.94634,0.92436,0.96503,0.98687,0.99281,0.99984,0.99991,0.95203,0.99774,0.69729,0.99999
FedALA,0.63256,0.83200,0.83213,0.84474,0.70169,0.89696,0.94454,0.96730,0.54177,0.94801,0.99448,0.94461,0.98637,0.20736,0.39249
FedAvg,0.85016,0.76457,0.91210,0.97368,0.93858,0.92938,0.96623,0.98338,0.99129,0.99972,0.99969,0.99243,0.99709,0.67375,0.99955
FedProx,0.37612,0.82560,0.88174,0.94609,0.94028,0.88714,0.97575,0.98419,0.98537,0.98742,0.98505,0.95605,0.98368,0.85317,0.98345
FedSBS,0.71454,0.83978,0.92884,0.98420,0.94167,0.92324,0.98494,0.98298,0.98508,0.98761,0.98537,0.97854,0.98101,0.91501,0.98495
FLAD,0.98387,0.94234,0.97349,0.99408,0.96778,0.96885,0.98645,0.99538,0.99390,0.98582,0.98357,0.98098,0.98428,0.97011,0.97976
SCAFFOLD,0.81155,0.74839,0.89064,0.93697,0.94155,0.92899,0.96790,0.98694,0.99294,0.99881,0.99860,0.97542,0.99740,0.67302,0.99783

==> results_data/aggregation_local.dat <==
Method,WebDDoS,LDAP,Portmap,DNS,UDPLag,NTP,SNMP,SSDP,Syn,TFTP,UDP,NetBIOS,MSSQL,LOIC,HOIC
DAFL,0.86903,0.88245,0.95628,0.99852,0.95490,0.95316,0.99946,0.99996,0.99982,0.99996,0.99997,0.99976,0.99997,0.99814,0.99999
FedALA,0.99677,0.94666,0.96267,1.00000,0.95965,0.98089,0.99960,0.99993,0.99983,0.99995,0.99997,0.99969,0.99995,0.99833,0.99998
FedAvg,0.85671,0.89024,0.95471,0.99741,0.95400,0.95049,0.99946,0.99987,0.99981,0.99995,0.99996,0.99974,0.99993,0.99822,0.99998
FedProx,0.72475,0.85192,0.93796,0.99554,0.93938,0.89144,0.99074,0.99469,0.99052,0.99690,0.99709,0.98806,0.99745,0.95734,0.99300
FedSBS,0.87143,0.85821,0.93044,0.99186,0.94264,0.93061,0.99302,0.99400,0.99556,0.99759,0.99765,0.99480,0.99723,0.98121,0.99525
FLAD,0.99677,0.96209,0.96946,0.99701,0.95724,0.96346,0.99440,0.99959,0.99984,0.99971,0.99847,0.99629,0.99749,0.97016,0.99185
SCAFFOLD,0.79096,0.90884,0.95227,0.99778,0.95550,0.95369,0.99955,0.99991,0.99985,0.99995,0.99997,0.99975,0.99997,0.99805,0.99998

==> results_data/dafl_time_per_client.dat <==
WebDDoS,LDAP,Portmap,DNS,UDPLag,NTP,SNMP,SSDP,Syn,TFTP,UDP,NetBIOS,MSSQL,LOIC,HOIC
66.62,70.95,75.19,75.00,85.53,101.05,131.03,195.69,299.50,513.16,893.97,1650.00,3023.56,495.48,3357.48
112.84,113.26,114.88,126.24,133.48,159.76,201.56,290.69,463.09,745.58,1340.04,2442.97,4522.98,740.97,5013.46
175.24,197.36,204.00,220.78,234.74,284.30,369.59,536.21,844.95,1433.67,2526.36,4623.31,8523.09,1399.53,9448.04
236.25,285.96,285.99,316.64,332.07,402.66,528.80,743.98,1178.83,2065.43,3583.69,6576.06,12071.06,1995.75,13466.90
262.30,348.24,359.54,378.05,425.29,510.62,666.54,980.90,1538.89,2569.80,4482.30,8214.55,15167.70,2472.75,16802.46

==> results_data/duration_histogram.dat <==
FedAvg,FedProx,SCAFFOLD,FedALA,DAFL,FedSBS,FLAD
4010.06,4140.36,3973.50,4198.89,5232.40,4104.55,1596.70
5891.94,6097.52,5861.59,6145.54,7885.64,6444.45,2461.74
11682.66,12878.74,11685.52,12234.66,15112.49,12249.62,4574.66
16817.25,19130.81,16904.26,17574.91,20930.11,17342.11,6650.80
20713.90,21831.41,20721.51,21831.04,26088.83,22045.36,8041.66

==> results_data/duration_histogram_local_training.dat <==
FedAvg,FedProx,SCAFFOLD,FedALA,DAFL,FedSBS,FLAD
2457.55,2591.21,2419.77,2615.16,3357.48,2553.17,305.72
3575.31,3807.74,3572.00,3750.22,5013.46,4125.33,327.60
7220.85,7770.90,7247.70,7711.15,9457.33,7852.85,482.91
10441.64,11278.22,10548.54,11124.00,13466.90,11087.69,599.29
12748.99,13978.26,12841.34,13797.72,16818.42,14195.69,764.50

==> results_data/fedavg_time_per_client_new.dat <==
WebDDoS,LDAP,Portmap,DNS,UDPLag,NTP,SNMP,SSDP,Syn,TFTP,UDP,NetBIOS,MSSQL,LOIC,HOIC
24.86,24.29,25.93,29.56,25.12,28.30,54.43,68.72,122.90,192.60,413.56,672.18,1182.47,196.86,1445.90
32.05,35.88,32.44,39.68,39.54,55.89,69.53,109.83,206.11,375.22,607.22,944.44,2006.60,304.76,1743.01
66.24,66.46,68.29,71.51,78.79,97.93,133.09,197.67,329.49,589.60,1067.47,2093.54,3856.31,537.36,4354.81
100.75,94.80,94.13,90.31,115.49,143.38,175.82,272.08,444.69,810.95,1541.85,3039.02,5331.59,698.65,6747.93
114.15,120.35,132.36,116.80,140.81,167.38,232.66,377.99,592.69,1101.63,1842.60,3519.15,6570.47,927.08,8084.27

==> results_data/flad_participants.dat <==
Epoch,FLAD1,FLAD,DAFL,Others
0,15,15,15,7
10,7,6,15,7
20,5,6,15,7
30,6,5,15,7
40,5,7,15,7
50,6,7,15,7
60,6,7,15,7
70,6,6,15,7
80,6,5,15,7
90,8,6,15,7
100,7,6,15,7
110,7,6,15,7
120,8,8,15,7
130,8,6,15,7
140,8,6,15,7
150,8,8,15,7
160,8,8,15,7
170,7,8,15,7
180,7,8,15,7
190,7,3,15,7
200,6,7,15,7
210,5,3,15,7
220,4,3,15,7
230,7,4,15,7
240,7,7,15,7
250,9,6,15,7

==> results_data/flad_time_per_client.dat <==
WebDDoS,LDAP,Portmap,DNS,UDPLag,NTP,SNMP,SSDP,Syn,TFTP,UDP,NetBIOS,MSSQL,LOIC,HOIC
80.61,46.61,90.33,33.69,66.80,48.58,16.71,15.86,67.78,18.11,20.22,72.97,26.31,167.93,145.25
92.50,96.89,94.53,39.72,87.89,70.80,21.98,16.48,78.87,19.59,21.02,128.95,28.17,199.04,183.18
151.98,168.51,154.61,51.25,143.31,129.95,27.65,17.46,97.16,20.29,29.22,186.69,46.24,259.42,274.31
201.62,237.40,190.99,59.49,190.66,175.70,30.41,18.33,118.08,21.15,35.34,259.27,58.53,355.80,366.49
262.13,301.46,238.97,81.98,216.49,208.77,51.70,18.63,135.35,22.05,54.64,270.48,99.56,390.77,520.21

==> results_data/loic_validation_f1.dat <==
Epoch,DAFL,FedALA,FedAVG,FedProx,FedSBS,FLAD,SCAFFOLD
1,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000
10,0.01693,0.00252,0.00206,0.00160,0.00000,0.58607,0.00206
20,0.24992,0.00138,0.00041,0.01569,0.52288,0.71432,0.00276
30,0.61626,0.02303,0.00000,0.00000,0.70264,0.71641,0.00092
40,0.68669,0.01548,0.50490,0.00662,0.97924,0.95724,0.70701
50,0.67657,0.00000,0.00000,0.08497,0.64959,0.96177,0.00506
60,0.68532,0.00000,0.71578,0.01390,0.65148,0.96395,0.73063
70,0.71742,0.00000,0.43177,0.00572,0.65128,0.96449,0.42347
80,0.68434,0.01593,0.46801,0.22645,0.65015,0.96419,0.50356
90,0.68449,0.01480,0.44363,0.58129,0.73520,0.96938,0.43630
100,0.73488,0.00000,0.32077,0.26304,0.73315,0.96799,0.59479
110,0.73930,0.00000,0.74165,0.61981,0.73600,0.97149,0.74500
120,0.72534,0.00115,0.33755,0.71931,0.73218,0.97238,0.52392
130,0.73635,0.00000,0.69293,0.68240,0.74445,0.97197,0.69535
140,0.72914,0.00230,0.74090,0.73966,0.65550,0.97345,0.71760
150,0.72900,0.03488,0.51375,0.71022,0.65820,0.97469,0.56654
160,0.72370,0.01963,0.64648,0.71509,0.76154,0.97571,0.64433
170,0.73690,0.00000,0.64730,0.71238,0.72587,0.97803,0.68176
180,0.43505,0.00000,0.74154,0.71014,0.73565,0.97825,0.65789
190,0.69216,0.01683,0.52705,0.71487,0.65651,0.98306,0.43205
200,0.73800,0.00000,0.69047,0.72115,0.74031,0.76204,0.70161
210,0.69192,0.00391,0.73251,0.73560,0.76387,0.98735,0.74933
220,0.72552,0.00184,0.61280,0.71893,0.94215,0.98950,0.68257
230,0.72881,0.01144,0.69374,0.73656,0.76020,0.98983,0.71868
240,0.73027,0.04098,0.70330,0.73738,0.75963,0.76847,0.70808
250,0.72821,0.00000,0.72367,0.72990,0.73718,0.99103,0.70211

==> results_data/webddos_validation_f1.dat <==
Epoch,DAFL,FedALA,FedAVG,FedProx,FedSBS,FLAD,SCAFFOLD
1,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000,0.00000
10,0.60870,0.00000,0.60870,0.00000,0.00000,0.60870,0.60870
20,0.76923,0.00000,0.76923,0.00000,0.28571,0.76923,0.60870
30,0.60870,0.76923,0.76923,0.00000,0.71429,0.96774,0.76923
40,0.76923,0.00000,0.76923,0.00000,0.00000,0.76923,0.76923
50,0.76923,0.00000,0.00000,0.00000,0.00000,0.93750,0.00000
60,0.76923,0.00000,0.76923,0.00000,0.00000,0.96774,0.76923
70,0.76923,0.00000,0.60870,0.00000,0.00000,0.96774,0.76923
80,0.76923,0.00000,0.76923,0.00000,0.00000,0.96774,0.76923
90,0.76923,0.00000,0.76923,0.00000,0.47619,0.96774,0.76923
100,0.96774,0.00000,0.76923,0.00000,0.00000,0.96774,0.76923
110,0.76923,0.00000,0.60870,0.00000,0.00000,0.96774,0.60870
120,0.76923,0.00000,0.96774,0.00000,0.00000,0.96774,0.76923
130,0.76923,0.76923,0.60870,0.00000,0.00000,0.96774,0.76923
140,0.76923,0.00000,0.96774,0.00000,0.00000,0.96774,0.00000
150,0.76923,0.76923,0.76923,0.00000,0.00000,0.96774,0.76923
160,0.76923,0.60870,0.76923,0.00000,0.82759,0.96774,0.76923
170,0.96774,0.00000,0.00000,0.00000,0.00000,0.96774,0.00000
180,0.76923,0.00000,0.76923,0.00000,0.00000,0.96774,0.76923
190,0.60870,0.60870,0.76923,0.00000,0.00000,0.96774,0.76923
200,0.96774,0.31579,0.76923,0.00000,0.00000,0.96774,0.96774
210,0.96774,0.00000,0.96774,0.00000,0.60870,1.00000,0.96774
220,0.96774,0.00000,0.96774,0.00000,0.00000,0.96774,0.96774
230,0.96774,0.31579,0.76923,0.00000,0.47619,1.00000,0.76923
240,0.96774,0.76923,0.76923,0.00000,0.00000,0.96774,0.96774
250,0.96774,0.60870,0.76923,0.00000,0.00000,0.96774,0.76923
